Completing the optical spectroscopy of the $6p_{J}$ manifold: the $5p_{3/2}\rightarrow 6p_{1/2}$ electric dipole forbidden transition in atomic rubidium

We present the first evidence of excitation of the $5p_{3/2} \rightarrow 6p_{1/2}$ electric dipole-forbidden transition in atomic rubidium. The experiments were carried out in a rubidium vapor cell using Doppler-free optical-optical double-resonance spectroscopy with counter-propagating beams. This a similar scheme to the excitation of the other fine transition $J=3/2$ in the $6p_{J}$ manifold previously reported. A $5s_{1/2} \rightarrow 5p_{3/2}$ electric dipole preparation step using a diode laser locked to the maximum F cyclic transition of the $D_2$ line is used to prepare the atoms in the first excited state. This is followed by the $5p_{3/2} \rightarrow 6p_{1/2}$ dipole-forbidden excitation, in a two-photon ladder ($\Xi$) excitation scheme. Production of atoms in the $6p_{1/2}$ excited state is verified by detection of the $421$ nm fluorescence that results from direct decay into the $5s_{1/2}$ ground state. The polarization dependence of the relative intensities of the lines of the decay fluorescence is also investigated. Experimental data for different polarization configurations of the light beams are compared with the results of calculations that consider a strong atom-field coupling in the preparation step, followed by a weak electric quadrupole excitation and the blue fluorescence decay emission. Good agreement between experiment and this three-step model is found in the case of linear-linear polarizations in both isotopes.

==> Figures/DatosDepAng_FChica.csv <==
"{(10*Pi)/9, 0.03950542638455711}","ErrorBar[0.003249387916580713]"
"{(41*Pi)/36, 0.04505764508800882}","ErrorBar[0.003820459335832211]"
"{(7*Pi)/6, 0.04945934741759015}","ErrorBar[0.003149607934553352]"
"{(43*Pi)/36, 0.052300677624769726}","ErrorBar[0.0038231654244498523]"
"{(11*Pi)/9, 0.04965220519489674}","ErrorBar[0.0030338359639504996]"
"{(5*Pi)/4, 0.049888365742724095}","ErrorBar[0.004539384038014788]"
"{(23*Pi)/18, 0.04657272906372062}","ErrorBar[0.002710301217006323]"
"{(47*Pi)/36, 0.039728516622956185}","ErrorBar[0.002943370196672103]"
"{(4*Pi)/3, 0.03369025449407428}","ErrorBar[0.002033206734958944]"
"{(49*Pi)/36, 0.02782107734045184}","ErrorBar[0.00243072910215008]"
"{(25*Pi)/18, 0.021700462518976383}","ErrorBar[0.0019571005529699136]"
"{(17*Pi)/12, 0.014970340881434969}","ErrorBar[0.0072177974243337285]"
"{(13*Pi)/9, 0.012748374994677403}","ErrorBar[0.0028973071354831867]"
"{(53*Pi)/36, 0.013039161820841133}","ErrorBar[0.0011152269538099975]"
"{(3*Pi)/2, 0.015196989263654407}","ErrorBar[0.0012299377588464863]"
"{(55*Pi)/36, 0.019398564901118315}","ErrorBar[0.001613319335337465]"
"{(14*Pi)/9, 0.025621306922779488}","ErrorBar[0.0020157768671762778]"
"{(19*Pi)/12, 0.033164258556417775}","ErrorBar[0.002005390884504145]"
"{(29*Pi)/18, 0.040258071299787576}","ErrorBar[0.0029634220753940507]"


==> Figures/DatosDepAng_FGrande.csv <==
"{(10*Pi)/9, 0.02507744453746878}","ErrorBar[0.002601927654952889]"
"{(41*Pi)/36, 0.02651064909967759}","ErrorBar[0.002417133896986118]"
"{(7*Pi)/6, 0.028912053988349208}","ErrorBar[0.0018814493827311372]"
"{(43*Pi)/36, 0.02823930218612519}","ErrorBar[0.002121621789646871]"
"{(11*Pi)/9, 0.0257645267745158}","ErrorBar[0.004244375457455636]"
"{(5*Pi)/4, 0.028750236064796552}","ErrorBar[0.0028321959784450793]"
"{(23*Pi)/18, 0.026411782760534762}","ErrorBar[0.002097343951599705]"
"{(47*Pi)/36, 0.02751215487311117}","ErrorBar[0.002033374106130154]"
"{(4*Pi)/3, 0.025945796367006148}","ErrorBar[0.0014763460305150346]"
"{(49*Pi)/36, 0.022479253880874725}","ErrorBar[0.0017235730464491823]"
"{(25*Pi)/18, 0.020572128054673407}","ErrorBar[0.001212424790246412]"
"{(17*Pi)/12, 0.01956254492349916}","ErrorBar[0.0018885331448108243]"
"{(13*Pi)/9, 0.018674053087186632}","ErrorBar[0.0016965751407058262]"
"{(53*Pi)/36, 0.019984267175137117}","ErrorBar[0.0017744642784926778]"
"{(3*Pi)/2, 0.02043012083450798}","ErrorBar[0.0012653681581303784]"
"{(55*Pi)/36, 0.021293784640788672}","ErrorBar[0.0012807895661738277]"
"{(14*Pi)/9, 0.02196275386082413}","ErrorBar[0.0017322689291042147]"
"{(19*Pi)/12, 0.023610611122515814}","ErrorBar[0.0018152909770185843]"
"{(29*Pi)/18, 0.02576897276713543}","ErrorBar[0.0014369549566810274]"


==> Figures/DatosFig3_Obs917.csv <==
470.5852767527677,-0.0014034847499400952
469.5028966789669,0.013866135917962161
468.42051660516614,0.000405885833606369
467.3381365313655,-0.0037654468900831825
466.2557564575647,-0.017145008826794334
465.1733763837639,-0.006283895134749207
464.09099630996326,-0.031077162320102106
463.0086162361625,-0.020766195089270436
461.9262361623617,-0.008015022666034202
460.84385608856104,-0.016279445061151837
459.76147601476026,-0.01478549178203442
458.6790959409595,-0.012186355389723754
457.5967158671588,-0.05673599327109751
456.51433579335804,-0.034776591634839676
455.43195571955727,-0.01966345707146036
454.3495756457566,-0.019585214019198893
453.2671955719558,-0.013760996816485812
452.18481549815516,-0.016438376261057944
451.1024354243544,-0.0026627088722731077
450.0200553505536,-0.0043155933512966345
448.93767527675294,-0.01029874175391582
447.85529520295216,-0.0051811571169391325
446.7729151291514,-0.0036872038378217135
445.6905350553507,-0.01108606246729685
444.60815498154994,-0.008724100327153764
443.5257749077492,-0.023993720995056016
442.44339483394845,-0.01383923986874728
441.3610147601477,-0.012186355389723754
440.278634686347,-0.006521069386916784
439.1962546125462,-0.007543119257082219
438.1138745387455,-0.020216048628056982
437.0314944649448,-0.015020220938818824
435.94911439114406,-0.02887413137986513
434.8667343173433,-0.018563164149033456
433.78435424354257,-0.014154657173176327
432.70197416974185,-0.020531465932486028
431.61959409594107,-0.016594862365580883
430.53721402214035,-0.025409431221911968
429.4548339483396,-0.03028984160672108
428.37245387453885,-0.031155405372363578
427.2900738007381,-0.0152573951909864
426.2076937269374,-0.008645857274892295
425.12531365313663,0.0008777892425583522
424.0429335793359,-0.001718902054369141
422.9605535055352,-0.003056369228963622
421.8781734317344,-0.0035282726379156056
420.7957933579337,-0.0051811571169391325
419.71341328413297,-0.019744145219105
418.6310332103322,-0.01966345707146036
417.54865313653147,-0.018878581453462502
416.46627306273075,-0.009117760683844277
415.38389298893,-0.008567614222630826
414.30151291512925,-0.0020343193587981866
413.21913284132853,-0.009983324449486774
412.1367527675278,-0.0006161640365590662
411.05437269372703,-0.005890234778058692
409.9719926199263,-0.007780293509249797
408.8896125461256,-0.01470480363438978
407.8072324723248,-0.021081612393699482
406.7248523985241,-0.011951626232939348
405.64247232472337,-0.009511421040534792
404.56009225092265,-0.0029781261767021536
403.4777121771219,-0.006205652082487739
402.39533210332115,-0.012738946946320377
401.31295202952043,-0.015885784704461323
400.23057195571965,-0.019191553662508378
399.14819188191893,-0.016988522722271398
398.0658118081182,-0.0032153004288697305
396.98343173431743,-0.012108112337462286
395.9010516605167,-0.015651055547676915
394.818671586716,-0.013051919155366251
393.7362915129152,-0.008486926074986186
392.6539114391145,-0.015885784704461323
391.5715313653138,-0.020609708984747496
390.489151291513,-0.006049165977964802
389.4067712177123,-0.015807541652199854
388.32439114391155,-0.01399817106865339
387.24201107011083,-0.00958966409279626
386.15963099631006,0.003083265278178502
385.07725092250934,-0.005574817473629647
383.9948708487086,-0.003608960785560245
382.91249077490784,0.00016871158143879193
381.8301107011071,-0.01903506755798544
380.7477306273064,-0.022969226029507413
379.6653505535056,-0.011873383180677878
378.5829704797049,-0.0032153004288697305
377.5005904059042,-0.01746042613122338
376.41821033210346,-0.00825219691820178
375.3358302583027,-0.001956076306536718
374.25345018450196,-0.007621362309343688
373.17107011070124,-0.0152573951909864
372.08869003690046,-0.015651055547676915
371.00630996309974,-0.012738946946320377
369.923929889299,-0.0031370573766082615
368.84154981549824,-0.013051919155366251
367.7591697416975,-0.01596647285210596
366.6767896678968,-0.019113310610246907
365.594409594096,-0.026984072648674026
364.5120295202953,-0.031470822676792624
363.4296494464946,-0.026668655344244983
362.3472693726938,-0.011242548571819787
361.2648892988931,-0.003921932994606119
360.18250922509236,-0.02163175885491293
359.10012915129164,-0.01391992801639192
358.0177490774909,0.007254598001868053
356.93536900369014,0.0007213031380354148
355.8529889298894,-0.00809326571829567
354.7706088560887,-0.005890234778058692
353.6882287822879,-0.011951626232939348
352.6058487084872,-0.019822388271366467
351.5234686346865,-0.000931581340988112
350.4410885608857,-0.009039517631582809
349.358708487085,-0.017225696974438973
348.27632841328426,-0.013604510711962876
347.1939483394835,0.0027678479737494564
346.11156826568276,-0.010376984806177289
345.02918819188204,-0.006992972795868768
343.94680811808126,-0.003921932994606119
342.86442804428054,-0.0016406590021076724
341.7820479704798,-0.0036872038378217135
340.69966789667905,-0.025568362421818078
339.6172878228783,-0.013604510711962876
338.5349077490776,-0.006362138187010676
337.4525276752768,-0.009354934936011855
336.3701476014761,-0.01746042613122338
335.2877675276754,-0.01533563824324787
334.2053874538746,-0.020687952037008968
333.1230073800739,-0.013367336459795298
332.04062730627317,-0.007071215848130237
330.9582472324724,-0.009354934936011855
329.87586715867167,-0.010770645162867805
328.79348708487095,-0.00463101065572568
327.71110701107017,-0.01604471590436743
326.62872693726945,-0.01328909340753383
325.5463468634687,-0.019191553662508378
324.46396678966795,-0.013760996816485812
323.3815867158673,-0.021316341550483883
322.2992066420665,-0.017145008826794334
321.21682656826573,-0.013132607303010892
320.13444649446507,-0.004474524551202743
319.0520664206643,-0.00809326571829567
317.9696863468635,-0.012895433050843315
316.88730627306285,0.005995373879535041
315.80492619926207,-0.00014426062760708298
314.72254612546135,-0.010220498701654352
313.64016605166063,-0.006599312439178253
312.55778597785985,-0.0007750952364651745
311.47540590405913,0.016303896014983547
310.3930258302584,-0.0038436899423446515
309.31064575645763,-0.013604510711962876
308.2282656826569,-0.013682753764224344
307.1458856088562,-0.026433926187460575
306.0635055350554,-0.012738946946320377
304.98112546125475,-0.03092067621557917
303.89874538745397,-0.031077162320102106
302.8163653136532,-0.02383723489053308
301.73398523985253,-0.017854086487913895
300.65160516605175,-0.011557965876248834
299.569225092251,-0.006440381239272144
298.4868450184503,-0.003921932994606119
297.40446494464953,-0.004946427960154726
296.32208487084876,0.0046554616095573894
295.2397047970481,0.003083265278178502
294.1573247232473,-0.0017971451066306097
293.07494464944654,-0.009905081397225306
291.9925645756459,-0.020216048628056982
290.9101845018451,-0.016357688113413305
289.8278044280443,-0.024309138299485063
288.74542435424365,-0.013445579512056766
287.6630442804429,-0.015807541652199854
286.5806642066421,-0.013367336459795298
285.49828413284143,-0.015020220938818824
284.41590405904066,-0.019428727914675953
283.33352398524,-0.0125017726941528
282.2511439114392,-0.01691027967000993
281.16876383763844,-0.016988522722271398
280.0863837638378,-0.011479722823987364
279.004003690037,-0.0013252416976786267
277.9216236162362,-0.007386633152559282
276.83924354243555,-0.013682753764224344
275.7568634686348,-0.007858536561511266
274.674483394834,0.0046554616095573894
273.59210332103333,0.0005623719381293064
272.50972324723256,0.0313387875261014
271.4273431734318,0.008276647872033489
270.3449630996311,-0.0036872038378217135
269.26258302583034,-0.009983324449486774
268.18020295202956,-0.013132607303010892
267.0978228782289,-0.014863734834295886
266.0154428044281,-0.018797893305817864
264.9330627306274,-0.016516619313319415
263.8506826568267,-0.013526267659701406
262.7683025830259,-0.01108606246729685
261.6859225092252,-0.0068340415959626585
260.60354243542446,-0.00809326571829567
259.5211623616237,0.005049121966247904
258.43878228782296,-0.004396281498941274
257.35640221402224,-0.012580015746414269
256.27402214022146,-0.01391992801639192
255.19164206642074,-0.004789941855631788
254.10926199262002,-0.010220498701654352
253.02688191881924,-0.018091260740081473
251.94450184501852,-0.0253311881696505
250.8621217712178,-0.008645857274892295
249.77974169741702,-0.015098463991080294
248.69736162361636,-0.01391992801639192
247.61498154981558,-0.01108606246729685
246.53260147601486,-0.017225696974438973
245.45022140221414,-0.022103662263864912
244.36784132841336,-0.016516619313319415
243.28546125461264,-0.012108112337462286
242.20308118081192,-0.020294291680318453
241.12070110701114,-0.019350484862414485
240.03832103321042,-0.027062315700935497
238.9559409594097,-0.021553515802651465
237.87356088560892,-0.007071215848130237
236.7911808118082,-0.012817189998581845
235.70880073800748,0.0028460910260109246
234.6264206642067,-0.004868184907893257
233.54404059040598,-0.012108112337462286
232.46166051660526,0.002058770312629896
231.3792804428045,-0.016594862365580883
230.29690036900377,-0.01816950379234294
229.21452029520304,-0.02611850888303153
228.13214022140227,-0.016122958956628897
227.04976014760155,-0.007621362309343688
225.96738007380083,-0.00809326571829567
224.88500000000005,-0.011636208928510302
223.80261992619933,-0.01116430551955832
222.7202398523986,0.003711654791653423
221.63785977859783,-0.014076414120914859
220.5554797047971,-0.035563912348220705
219.4730996309964,-0.01990063132362794
218.3907195571956,-0.014232900225437795
217.3083394833949,-0.012738946946320377
216.22595940959417,-0.007621362309343688
215.14357933579345,-0.02092268119379337
214.06119926199273,-0.014863734834295886
212.97881918819195,-0.016122958956628897
211.89643911439123,-0.01116430551955832
210.8140590405905,-0.009905081397225306
209.73167896678973,-0.02037253473257992
208.649298892989,-0.021790690054819043
207.5669188191883,-0.014470074477605373
206.4845387453875,-0.0007750952364651745
205.4021586715868,-0.006992972795868768
204.31977859778607,-0.010220498701654352
203.2373985239853,-0.00675579854370119
202.15501845018457,-0.004237350299035166
201.07263837638385,0.011897834134509589
199.99025830258307,-0.008486926074986186
198.90787822878235,-0.004159107246773697
197.82549815498163,0.003002577130533862
196.74311808118085,-0.010220498701654352
195.66073800738013,-0.006205652082487739
194.5783579335794,0.00016871158143879193
193.49597785977863,-0.005496574421368178
192.4135977859779,-0.014941977886557356
191.3312177121772,-0.012895433050843315
190.24883763837641,-0.0068340415959626585
189.1664575645757,-0.008961274579321341
188.08407749077497,-0.010061567501748244
187.0016974169742,0.005836442679628933
185.91931734317347,0.008120161767510552
184.83693726937275,-0.0031370573766082615
183.75455719557198,-0.021081612393699482
182.67217712177126,-0.024071964047317488
181.58979704797054,-0.015020220938818824
180.50741697416976,-0.007071215848130237
179.42503690036904,-0.021710001907174398
178.34265682656832,-0.024465624404008002
177.2602767527676,-0.009983324449486774
176.17789667896682,-0.007621362309343688
175.0955166051661,-0.013604510711962876
174.01313653136538,0.004814392809463498
172.9307564575646,0.007411084106390991
171.84837638376388,-0.00006601757534561424
170.76599630996316,-0.0035282726379156056
169.68361623616238,-0.023600060638365502
168.60123616236166,-0.009983324449486774
167.51885608856094,0.005679956575105996
166.43647601476016,-0.01667310541784235
165.35409594095944,-0.02123809849822242
164.27171586715878,-0.014941977886557356
163.189335793358,-0.01321085035527236
162.10695571955728,0.0044207324527729824
161.02457564575656,0.0006430600857739461
159.94219557195578,-0.003056369228963622
158.85981549815506,0.0016651099559393814
157.77743542435434,-0.015492124347770808
156.69505535055356,0.045349184071670635
155.61267527675284,0.006702006445271431
154.53029520295212,0.007961230567604442
153.44791512915134,-0.0043155933512966345
152.36553505535062,-0.006677555491439722
151.2831549815499,-0.01840423294912735
150.20077490774912,-0.01470480363438978
149.1183948339484,-0.008567614222630826
148.03601476014768,-0.003371786533392668
146.9536346863469,-0.007071215848130237
145.87125461254618,-0.026355683135199107
144.78887453874546,-0.011873383180677878
143.70649446494468,-0.03745152598402864
142.62411439114396,-0.016832036617748458
141.54173431734324,-0.010848888215129273
140.45935424354252,0.004342489400511514
139.37697416974174,0.005127365018509372
138.29459409594102,-0.006440381239272144
137.2122140221403,-0.016279445061151837
136.12983394833952,-0.009905081397225306
135.0474538745388,-0.00825219691820178
133.96507380073808,-0.016122958956628897
132.8826937269373,-0.01620120200889037
131.80031365313658,-0.025646605474079546
130.71793357933586,0.003002577130533862
129.63555350553509,-0.001718902054369141
128.55317343173436,-0.005418331369106709
127.47079335793364,0.015438332249341049
126.38841328413287,0.015912680753676203
125.30603321033215,0.00748932715865246
124.22365313653142,-0.004474524551202743
123.14127306273065,-0.0037654468900831825
122.05889298892993,-0.0006968521842037059
120.9765129151292,0.003161508330439971
119.89413284132843,-0.00463101065572568
118.81175276752771,-0.015807541652199854
117.72937269372699,-0.014941977886557356
116.64699261992621,-0.00833043997046325
115.56461254612549,-0.005811991725797223
114.48223247232477,-0.015572812495415447
113.39985239852399,-0.028402227970913147
112.31747232472327,-0.015492124347770808
111.23509225092255,0.012291494491200103
110.15271217712177,-0.0024279797154887015
109.07033210332105,-0.0051811571169391325
107.98795202952033,-0.02092268119379337
106.90557195571955,-0.013682753764224344
105.82319188191883,-0.02312815722941352
104.74081180811811,-0.009354934936011855
103.65843173431733,-0.011479722823987364
102.57605166051661,-0.01667310541784235
101.49367158671589,-0.01816950379234294
100.41129151291511,-0.015413881295509338
99.32891143911439,-0.01966345707146036
98.24653136531367,-0.012423529641891331
97.16415129151301,0.005995373879535041
96.08177121771223,-0.022184350411509558
94.99939114391151,-0.02312815722941352
93.91701107011079,-0.01746042613122338
92.83463099631001,-0.005811991725797223
91.75225092250929,0.003948829043821
90.66987084870857,-0.0015624159498462036
89.58749077490779,-0.012029869285200816
88.50511070110707,-0.010220498701654352
87.42273062730635,-0.012738946946320377
86.34035055350557,-0.004946427960154726
85.25797047970485,-0.0051029140646776635
84.17559040590413,-0.007149458900391705
83.09321033210335,-0.015492124347770808
82.01083025830263,-0.013445579512056766
80.92845018450191,-0.008961274579321341
79.84607011070113,0.01599092380593767
78.76369003690041,0.040468773686861526
77.6813099630997,0.03653217011995638
76.59892988929892,0.02905506843821978
75.5165498154982,-0.017303940026700444
74.43416974169747,0.0014303807991549752
73.3517896678967,0.006386589140842385
72.26940959409598,0.0054427823229384175
71.18702952029525,0.032045420091837785
70.10464944649448,0.03031429256055279
69.02226937269376,0.06974879090033304
67.93988929889304,0.06691492535123797
66.85750922509226,0.0516453046833357
65.77512915129154,0.06006621318297627
64.69274907749082,0.06903971323921347
63.610369003690096,0.03842222885114749
62.52798892988932,0.007411084106390991
61.4456088560886,0.008120161767510552
60.36322878228788,0.015360089197079579
59.2808487084871,-0.0021125624110596556
58.19846863468638,0.004027072096082468
57.11608856088566,0.07612315456425955
56.03370848708488,0.09005530805756734
54.95132841328416,0.0709273268750214
53.86894833948344,0.22220537823180486
52.78656826568266,0.31563247282276485
51.70418819188194,0.42818265840550446
50.62180811808122,0.41842428273126936
49.53942804428044,0.41299372588524685
48.45704797047972,0.42708236548307754
47.374667896679,0.31846389327647673
46.29228782287822,0.24825786953949078
45.2099077490775,0.13672728873153342
44.12752767527678,0.13838017321055696
43.045147601476,0.07557300810304611
41.96276752767528,0.04684313735078806
40.88038745387456,0.038263297651241375
39.798007380073784,0.020949577243008253
38.71562730627306,0.018744101207388102
37.63324723247234,0.004736149757202029
36.550867158671565,-0.00825219691820178
35.468487084870844,0.0005623719381293064
34.38610701107012,0.008826794333246941
33.303726937269346,-0.0003031918275131913
32.221346863468625,-0.008724100327153764
31.138966789667904,-0.002899883124440685
30.056586715867127,-0.0020343193587981866
28.974206642066463,-0.008173953865940312
27.891826568265742,0.007961230567604442
26.80944649446502,0.01528184614481811
25.727066420664244,0.0021370133648913646
24.644686346863523,0.008120161767510552
23.562306273062802,-0.010614159058344867
22.479926199262025,-0.0280868106664841
21.397546125461304,-0.029896181250030567
20.315166051660583,-0.0034500295856541366
19.232785977859805,-0.010376984806177289
18.150405904059085,-0.02375654674288844
17.068025830258364,-0.01328909340753383
15.985645756457586,-0.006992972795868768
14.903265682656865,-0.009274246788367215
13.820885608856145,-0.0037654468900831825
12.738505535055367,0.011266999525651498
11.656125461254646,-0.0038436899423446515
10.573745387453926,-0.002190805463321124
9.491365313653148,-0.01824774684460441
8.408985239852427,-0.023521817586104034
7.326605166051706,-0.014232900225437795
6.244225092250929,-0.008645857274892295
5.161845018450208,-0.015651055547676915
4.079464944649487,-0.018325989896865878
2.9970848708487097,-0.02265625382046154
1.914704797047989,-0.016832036617748458
0.8323247232472681,-0.015020220938818824
-0.25005535055350947,-0.026274994987554468
-1.3324354243542302,0.0044989755050344514
-2.414815498154951,-0.004474524551202743
-3.4971955719557286,-0.01029874175391582
-4.579575645756449,-0.002269048515582593
-5.66195571955717,-0.012423529641891331
-6.744335793357948,-0.016988522722271398
-7.8267158671586685,-0.005811991725797223
-8.90909594095939,-0.015413881295509338
-9.991476014760167,-0.015807541652199854
-11.073856088560888,-0.02745597605762601
-12.156236162361608,-0.0014034847499400952
-13.238616236162386,0.01905951851181715
-14.320996309963107,0.009063968585414518
-15.403376383763828,0.014809942735866126
-16.48575645756455,-0.027693150309793586
-17.568136531365326,-0.010139810554009712
-18.650516605166047,-0.023678303690626974
-19.732896678966767,-0.03249287254695806
-20.815276752767545,-0.019585214019198893
-21.897656826568266,-0.010692402110606335
-22.980036900368987,-0.021081612393699482
-24.062416974169764,-0.019822388271366467
-25.144797047970485,-0.007227701952653174
-26.227177121771206,0.01528184614481811
-27.309557195571983,0.01465101153596002
-28.391937269372704,0.0027678479737494564
-29.474317343173425,0.010716853064438045
-30.556697416974202,-0.004080864194512228
-31.639077490774923,-0.00825219691820178
-32.721457564575644,-0.0006968521842037059
-33.80383763837642,-0.031786239981221674
-34.88621771217714,-0.014941977886557356
-35.96859778597786,0.0011149634947259293
-37.05097785977864,0.0013496926515103355
-38.133357933579305,-0.0043155933512966345
-39.215738007380025,0.020240499581888692
-40.2981180811808,-0.0010098243932495808
-41.380498154981524,0.003633411739391954
-42.462878228782245,0.00536453927067695
-43.54525830258302,0.006151859984057978
-44.627638376383686,0.014022622022485097
-45.710018450184464,0.039916182130264904
-46.79239852398524,0.025749299480172724
-47.874778597785905,0.02669555139345986
-48.95715867158668,0.04692138040304952
-50.03953874538746,0.048102361473121066
-51.121918819188124,0.04605581663740703
-52.2042988929889,0.011266999525651498
-53.28667896678968,0.01882478935503274
-54.369059040590344,0.02661486324581522
-55.45143911439112,0.02055591688631774
-56.5338191881919,0.04574284442836115
-57.61619926199256,0.06526204087221442
-58.69857933579334,0.08344377014147324
-59.78095940959412,0.10461585106435004
-60.86333948339478,0.1590803507244818
-61.94571955719556,0.24558049009491864
-63.02809963099634,0.5016186531436592
-64.110479704797,0.5747392305773849
-65.19285977859778,0.7271175748565952
-66.27523985239856,0.8650136191812843
-67.35761992619922,0.9374251189538905
-68.44,1.
-69.52238007380078,0.7305015868669038
-70.60476014760144,0.5016968961959206
-71.68714022140222,0.3640355810280159
-72.769520295203,0.2114225075920212
-73.85190036900366,0.10548141482999253
-74.93428044280444,0.07140167537935656
-76.01666051660521,0.03621919791091051
-77.09904059040588,0.01756312013731656
-78.18142066420666,0.011345242577912964
-79.26380073800743,0.006545520340748493
-80.3461808118081,0.0131570582568426
-81.42856088560887,0.009220454689937456
-82.51094095940965,-0.004552767603464212
-83.59332103321032,0.045349184071670635
-84.6757011070111,0.03173244788279191
-85.75808118081187,0.011897834134509589
-86.84046125461253,0.009142211637675986
-87.92284132841331,0.006702006445271431
-89.00522140221409,-0.0032153004288697305
-90.08760147601475,0.014338039326914144
-91.16998154981553,0.010873339168960983
-92.25236162361631,0.0008777892425583522
-93.33474169741697,-0.0029781261767021536
-94.41712177121775,-0.004474524551202743
-95.49950184501853,0.000405885833606369
-96.58188191881919,0.000405885833606369
-97.66426199261997,-0.008173953865940312
-98.74664206642075,-0.011242548571819787
-99.82902214022141,-0.005496574421368178
-100.91140221402219,-0.012817189998581845
-101.99378228782297,-0.0015624159498462036
-103.07616236162363,0.0067802494975329
-104.15854243542441,-0.005811991725797223
-105.24092250922519,-0.0152573951909864
-106.32330258302585,-0.0035282726379156056
-107.40568265682663,0.007332841054129522
-108.4880627306274,0.0033179944349629085
-109.57044280442807,-0.0011687555931556891
-110.65282287822885,-0.0051029140646776635
-111.73520295202962,-0.010533470910700227
-112.81758302583029,-0.017145008826794334
-113.89996309963107,-0.013682753764224344
-114.98234317343173,-0.015413881295509338
-116.06472324723251,-0.030133355502198145
-117.14710332103328,-0.019191553662508378
-118.22948339483395,-0.01478549178203442
-119.31186346863473,-0.015572812495415447
-120.3942435424355,-0.02163175885491293
-121.47662361623617,-0.006677555491439722
-122.55900369003695,-0.009274246788367215
-123.64138376383772,-0.01462656058212831
-124.72376383763839,-0.023049914177152055
-125.80614391143916,-0.01533563824324787
-126.88852398523994,0.0018215960604623187
-127.9709040590406,-0.004552767603464212
-129.05328413284138,-0.01108606246729685
-130.13566420664216,0.001980527260368427
-131.21804428044283,-0.0006161640365590662
-132.3004243542436,-0.00958966409279626
-133.38280442804438,-0.00675579854370119
-134.46518450184504,-0.009039517631582809
-135.54756457564582,-0.00014426062760708298
-136.6299446494466,-0.015179152138724934
-137.71232472324726,-0.022497322620555427
-138.79470479704804,-0.0032153004288697305
-139.8770848708487,-0.0037654468900831825
-140.95946494464937,-0.008567614222630826
-142.04184501845015,-0.007464876204820751
-143.12422509225092,0.01244798059572304
-144.2066051660516,-0.009905081397225306
-145.28898523985237,-0.011320791624081257
-146.37136531365314,-0.008173953865940312
-147.4537453874538,-0.012423529641891331
-148.53612546125458,-0.01895682450572397
-149.61850553505536,-0.024937527812959985
-150.70088560885603,-0.018641407201294924
-151.7832656826568,-0.01769760038339096
-152.86564575645758,-0.001246998645417158
-153.94802583025825,0.000012225476915854489
-155.03040590405902,-0.008486926074986186
-156.1127859778598,-0.01761691223574632
-157.19516605166046,-0.015179152138724934
-158.27754612546124,-0.02611850888303153
-159.35992619926202,-0.01667310541784235
-160.44230627306268,-0.019585214019198893
-161.52468634686346,-0.01478549178203442
-162.60706642066424,0.012685154847890618
-163.6894464944649,-0.0013252416976786267
-164.77182656826568,-0.00045967793203612875
-165.85420664206646,0.00016871158143879193
-166.93658671586712,0.01622565296272208
-168.0189667896679,0.010086018455579953
-169.10134686346868,0.007173909854223414
-170.18372693726934,-0.011242548571819787
-171.26610701107012,-0.019585214019198893
-172.3484870848709,-0.007464876204820751
-173.43086715867156,-0.009274246788367215
-174.51324723247234,-0.011636208928510302
-175.59562730627312,-0.022103662263864912
-176.67800738007378,-0.01761691223574632
-177.76038745387456,-0.012817189998581845
-178.84276752767533,-0.019585214019198893
-179.925147601476,-0.012895433050843315
-181.00752767527678,-0.006283895134749207
-182.08990774907755,-0.014313588373082435
-183.17228782287822,-0.017225696974438973
-184.254667896679,-0.004709253707987149
-185.33704797047977,-0.009511421040534792
-186.41942804428044,-0.00534008831684524
-187.50180811808121,-0.010614159058344867
-188.58418819188188,-0.018797893305817864
-189.66656826568266,-0.005261845264583772
-190.74894833948343,-0.011951626232939348
-191.8313284132841,-0.009433177988273323
-192.91370848708488,-0.012580015746414269
-193.99608856088565,-0.019822388271366467
-195.07846863468632,-0.01029874175391582
-196.1608487084871,-0.00825219691820178
-197.24322878228787,-0.023915477942794548
-198.32560885608854,-0.01966345707146036
-199.4079889298893,-0.022340836516032494
-200.4903690036901,-0.011951626232939348
-201.57274907749076,0.0044989755050344514
-202.65512915129153,0.0007995461902968835
-203.7375092250923,0.005914685731890402
-204.81988929889297,-0.0016406590021076724
-205.90226937269375,-0.01391992801639192
-206.98464944649453,-0.006521069386916784
-208.0670295202952,-0.005968477830320161
-209.14940959409597,-0.018797893305817864
-210.23178966789675,-0.014941977886557356
-211.3141697416974,-0.015492124347770808
-212.3965498154982,-0.019822388271366467
-213.47892988929897,-0.015651055547676915
-214.56130996309963,-0.008724100327153764
-215.6436900369004,-0.03139257962453116
-216.7260701107012,-0.01895682450572397
-217.80845018450185,-0.01108606246729685
-218.89083025830263,-0.012660703894058907
-219.9732103321034,-0.012580015746414269
-221.05559040590407,-0.004237350299035166
-222.13797047970485,0.005208053166154012
-223.22035055350563,0.0019022842081069583
-224.3027306273063,-0.003371786533392668
-225.38511070110707,-0.0005379209842975975
-226.46749077490784,-0.010533470910700227
-227.5498708487085,-0.009196003736105745
-228.6322509225093,0.003161508330439971
-229.71463099631006,-0.009433177988273323
-230.79701107011073,-0.010770645162867805
-231.8793911439115,-0.017932329540175363
-232.96177121771228,-0.005261845264583772
-234.04415129151295,-0.00612740903022627
-235.12653136531372,-0.004946427960154726
-236.2089114391145,-0.013682753764224344
-237.29129151291517,-0.01691027967000993
-238.37367158671594,-0.011242548571819787
-239.45605166051672,0.011897834134509589
-240.53843173431738,0.000012225476915854489
-241.62081180811816,-0.005811991725797223
-242.70319188191894,-0.007464876204820751
-243.7855719557196,-0.008486926074986186
-244.86795202952038,-0.010455227858438759
-245.95033210332116,-0.007543119257082219
-247.03271217712182,-0.01761691223574632
-248.1150922509226,-0.008408683022724716
-249.19747232472338,-0.02037253473257992
-250.27985239852404,-0.009511421040534792
-251.36223247232482,-0.0034500295856541366
-252.4446125461256,-0.012186355389723754
-253.52699261992626,-0.011714451980771772
-254.60937269372704,0.009851289298795547
-255.69175276752782,0.0167782445193187
-256.7741328413285,0.003633411739391954
-257.85651291512926,0.0044989755050344514
-258.93889298893004,-0.024309138299485063
-260.0212730627307,-0.019506970966937424
-261.1036531365315,-0.007227701952653174
-262.18603321033225,0.0037898978439148915
-263.2684132841329,-0.010139810554009712
-264.3507933579337,-0.004237350299035166
-265.4331734317345,-0.012029869285200816
-266.51555350553514,-0.015098463991080294
-267.5979335793359,-0.01903506755798544
-268.6803136531367,-0.016988522722271398
-269.76269372693736,0.001980527260368427
-270.84507380073813,-0.018325989896865878
-271.9274538745388,-0.011399034676342725
-273.0098339483396,0.0010367204424644606
-274.09221402214035,-0.00014426062760708298
-275.1745940959409,-0.008015022666034202
-276.2569741697417,-0.010376984806177289
-277.33935424354246,-0.012973676103104783
-278.4217343173431,-0.004474524551202743
-279.5041143911439,-0.0068340415959626585
-280.5864944649447,-0.014076414120914859
-281.66887453874534,-0.006521069386916784
-282.7512546125461,-0.007621362309343688
-283.8336346863469,-0.004159107246773697
-284.91601476014756,-0.002821640072179216
-285.99839483394834,-0.014548317529866841
-287.0807749077491,-0.0032153004288697305
-288.1631549815498,0.0029243340782723936


==> Figures/DatosFig4_Obs917.csv <==
-211.62961748633887,0.00805095541401274
-210.56103825136626,0.021419108280254777
-209.49245901639352,-0.01466751592356688
-208.4238797814209,-0.012782165605095541
-207.35530054644818,-0.010484076433121018
-206.28672131147556,0.0007515923566878981
-205.21814207650283,-0.0066292993630573255
-204.1495628415302,-0.014420382165605095
-203.08098360655748,-0.015816560509554142
-202.01240437158475,-0.010894267515923567
-200.94382513661213,-0.02926624203821656
-199.8752459016394,-0.03262929936305732
-198.80666666666679,-0.02098343949044586
-197.73808743169405,-0.005727388535031847
-196.66950819672155,-0.0072050955414012735
-195.60092896174882,-0.003103184713375796
-194.5323497267762,0.004524840764331211
-193.46377049180347,-0.0017910828025477707
-192.39519125683086,-0.008927388535031848
-191.32661202185812,-0.02352356687898089
-190.2580327868854,-0.014338853503184713
-189.18945355191278,0.007064968152866243
-188.12087431694005,0.009936305732484076
-187.05229508196743,-0.017620382165605096
-185.9837158469947,-0.0168
-184.91513661202208,-0.014010191082802548
-183.84655737704935,0.05569936305732484
-182.77797814207673,0.034787261146496815
-181.709398907104,0.0014063694267515924
-180.64081967213139,0.0057528662420382164
-179.57224043715865,0.002802547770700637
-178.50366120218592,-0.011222929936305732
-177.4350819672133,-0.007859872611464968
-176.36650273224058,-0.0028585987261146497
-175.29792349726796,-0.012043312101910827
-174.22934426229523,0.002473885350318471
-173.1607650273226,0.15075414012738853
-172.09218579234988,0.20307770700636943
-171.02360655737726,0.05201019108280255
-169.95502732240453,-0.04140382165605095
-168.88644808743192,-0.02664203821656051
-167.81786885245918,0.01772738853503185
-166.74928961748657,-0.0365656050955414
-165.68071038251384,-0.03074140127388535
-164.6121311475411,-0.0037605095541401274
-163.5435519125685,-0.00006878980891719745
-162.47497267759576,0.00813248407643312
-161.40639344262314,-0.005317197452229299
-160.3378142076504,0.006901910828025478
-159.2692349726778,-0.01942420382165605
-158.20065573770506,0.00485095541401274
-157.13207650273245,-0.003103184713375796
-156.06349726775971,-0.004496815286624204
-154.9949180327871,-0.006384713375796178
-153.92633879781437,0.010919745222929936
-152.85775956284164,0.008214012738853502
-151.78918032786902,0.01936815286624204
-150.7206010928963,0.014448407643312103
-149.65202185792367,0.044545222929936304
-148.58344262295094,0.009444585987261146
-147.51486338797832,0.0007515923566878981
-146.4462841530056,-0.008107006369426751
-145.37770491803298,0.015021656050955413
-144.30912568306024,0.003867515923566879
-143.24054644808763,-0.06075923566878981
-142.1719672131149,-0.017454777070063696
-141.10338797814217,-0.01868535031847134
-140.03480874316955,-0.012782165605095541
-138.96622950819682,-0.012782165605095541
-137.8976502732242,-0.010894267515923567
-136.82907103825147,-0.011714649681528662
-135.76049180327885,-0.011796178343949046
-134.69191256830612,0.000012738853503184714
-133.6233333333335,0.010593630573248407
-132.55475409836077,-0.010402547770700637
-131.48617486338816,-0.0136
-130.41759562841543,-0.001872611464968153
-129.3490163934427,-0.022868789808917198
-128.28043715847008,-0.0009707006369426752
-127.21185792349735,-0.009500636942675158
-126.14327868852473,-0.01565095541401274
-125.074699453552,0.019286624203821656
-124.00612021857938,-0.0033503184713375798
-122.93754098360665,-0.027462420382165603
-121.86896174863404,-0.04534012738853503
-120.8003825136613,-0.025740127388535032
-119.73180327868869,-0.022295541401273888
-118.66322404371596,-0.014914649681528662
-117.59464480874323,0.0032127388535031845
-116.52606557377061,-0.019997452229299363
-115.45748633879788,-0.029839490445859873
-114.38890710382526,-0.018030573248407643
-113.32032786885253,-0.014094267515923567
-112.25174863387991,0.0055898089171974525
-111.18316939890718,-0.015979617834394905
-110.11459016393457,-0.033941401273885355
-109.04601092896183,-0.022705732484076434
-107.97743169398922,-0.012945222929936306
-106.90885245901649,-0.027052229299363056
-105.84027322404376,-0.03500636942675159
-104.77169398907114,-0.006056050955414013
-103.70311475409841,-0.0012993630573248408
-102.63453551912579,-0.009419108280254778
-101.56595628415306,-0.012698089171974522
-100.49737704918044,-0.017044585987261145
-99.42879781420771,-0.004825477707006369
-98.3602185792351,0.004277707006369426
-97.29163934426236,0.002226751592356688
-96.22306010928975,-0.0031847133757961785
-95.15448087431702,-0.00015031847133757962
-94.08590163934429,0.004606369426751592
-93.01732240437167,-0.00015031847133757962
-91.94874316939894,0.012397452229299364
-90.88016393442632,0.05791337579617835
-89.81158469945359,0.015594904458598726
-88.74300546448097,0.029538853503184713
-87.67442622950824,0.022239490445859874
-86.60584699453563,0.033719745222929934
-85.5372677595629,0.011740127388535032
-84.46868852459028,0.012889171974522294
-83.40010928961755,0.009115923566878981
-82.33153005464493,-0.0014624203821656052
-81.2629508196722,0.00747515923566879
-80.19437158469947,0.05028789808917197
-79.12579234972685,0.060456050955414016
-78.05721311475412,0.05201019108280255
-76.9886338797815,0.04126624203821656
-75.92005464480877,0.03421146496815287
-74.85147540983615,0.04077452229299363
-73.78289617486342,0.10211974522292994
-72.71431693989081,0.18290191082802548
-71.64573770491808,0.22579617834394905
-70.57715846994546,0.4605171974522293
-69.50857923497273,0.5415464968152867
-68.44,0.6928611464968153
-67.37142076502738,0.5963312101910827
-66.30284153005465,0.5122675159235669
-65.23426229508203,0.3594751592356688
-64.1656830601093,0.32158726114649683
-63.0971038251368,0.21677452229299363
-62.02852459016407,0.1105656050955414
-60.95994535519145,0.10425222929936305
-59.89136612021872,0.08358471337579618
-58.8227868852461,0.14484840764331208
-57.75420765027337,0.1341859872611465
-56.68562841530064,0.09432866242038217
-55.617049180328024,0.07398980891719745
-54.54846994535529,0.06053757961783439
-53.479890710382676,0.09990573248407643
-52.411311475409946,0.13467770700636944
-51.34273224043733,0.19020127388535032
-50.2741530054646,0.17691464968152865
-49.20557377049198,0.1675668789808917
-48.13699453551925,0.17478216560509552
-47.06841530054663,0.1258216560509554
-45.9998360655739,0.08227261146496814
-44.93125683060117,0.06947770700636943
-43.862677595628554,-0.0016280254777070063
-42.79409836065582,0.017645859872611466
-41.725519125683206,0.016005095541401275
-40.656939890710476,0.019449681528662423
-39.58836065573786,0.009034394904458598
-38.51978142076513,-0.0038420382165605094
-37.45120218579251,0.028061146496815285
-36.38262295081978,0.014119745222929936
-35.31404371584716,-0.0029401273885350317
-34.24546448087443,-0.010812738853503184
-33.176885245901815,0.0036203821656050957
-32.108306010929084,0.0034573248407643313
-31.039726775956353,0.0009146496815286624
-29.971147540983736,-0.006303184713375797
-28.902568306011005,-0.0010522292993630574
-27.83398907103839,0.01936815286624204
-26.765409836065658,0.006
-25.69683060109304,-0.0035949044585987257
-24.62825136612031,0.023877707006369427
-23.559672131147693,0.014364331210191083
-22.491092896174962,0.0004229299363057325
-21.422513661202345,0.0516
-20.353934426229614,-0.00039745222929936304
-19.285355191256883,-0.06715668789808917
-18.216775956284266,-0.30532229299363056
-17.148196721311535,-0.10537324840764331
-16.07961748633892,-0.03443312101910828
-15.011038251366188,-0.013847133757961785
-13.94245901639357,0.0023082802547770703
-12.87387978142084,0.01165859872611465
-11.805300546448223,0.004606369426751592
-10.736721311475492,0.015513375796178343
-9.668142076502875,0.011414012738853504
-8.599562841530144,0.04159235668789809
-7.530983606557413,0.028963057324840766
-6.462404371584796,0.012397452229299364
-5.393825136612065,-0.005727388535031847
-4.325245901639448,0.013872611464968152
-3.2566666666667174,0.015103184713375796
-2.1880874316941004,-0.0011363057324840764
-1.1195081967213696,-0.003923566878980891
-0.0509289617487525,-0.008107006369426751
1.0176502732239783,-0.019014012738853503
2.0862295081965954,-0.01163312101910828
3.154808743169326,-0.011877707006369427
4.223387978142057,-0.006876433121019108
5.291967213114674,0.003949044585987261
6.360546448087405,-0.004825477707006369
7.429125683060022,-0.005317197452229299
8.497704918032753,0.005098089171974522
9.56628415300537,-0.021638216560509554
10.6348633879781,-0.01827515923566879
11.703442622950718,-0.009910828025477707
12.772021857923448,-0.032955414012738854
13.840601092896065,-0.03598980891719745
14.909180327868796,0.00009426751592356687
15.977759562841527,-0.003103184713375796
17.046338797814144,0.0028840764331210193
18.114918032786875,0.0057528662420382164
19.183497267759492,0.02510828025477707
20.252076502732223,0.03429554140127389
21.32065573770484,0.011495541401273885
22.38923497267757,0.011329936305732485
23.457814207650188,0.009773248407643311
24.52639344262292,0.02322292993630573
25.594972677595592,-0.009171974522292993
26.663551912568266,-0.010812738853503184
27.73213114754094,0.005918471337579618
28.800710382513614,0.013052229299363057
29.869289617486288,0.017974522292993633
30.937868852458962,0.029373248407643313
32.006448087431636,0.01592356687898089
33.07502732240431,0.003949044585987261
34.14360655737704,0.016170700636942675
35.212185792349715,0.03650955414012739
36.28076502732239,0.027240764331210192
37.349344262295006,0.06406624203821656
38.41792349726768,0.05651974522292994
39.48650273224035,0.05102420382165605
40.55508196721303,0.008787261146496816
41.6236612021857,0.12500127388535032
42.692240437158375,0.13164331210191085
43.76081967213105,0.1410751592356688
44.82939890710372,0.24285350318471338
45.897978142076454,0.39908789808917194
46.96655737704913,0.6335643312101912
48.0351366120218,0.785536305732484
49.103715846994476,0.9110980891719745
50.17229508196715,0.9419337579617835
51.24087431693982,0.9735108280254777
52.3094535519125,1.
53.37803278688517,0.6324152866242038
54.446612021857845,0.46297579617834395
55.51519125683052,0.31797707006369424
56.58377049180319,0.2634394904458599
57.65234972677587,0.13763057324840763
58.7209289617486,0.09859363057324841
59.78950819672127,0.07243057324840764
60.858087431693946,0.11089426751592356
61.92666666666662,0.08670063694267516
62.995245901639294,0.10580891719745222
64.06382513661197,0.1333656050955414
65.13240437158464,0.21496815286624205
66.20098360655732,0.1874955414012739
67.26956284152999,0.20504458598726114
68.33814207650266,0.18675668789808916
69.40672131147534,0.23005859872611464
70.47530054644807,0.13074140127388534
71.54387978142074,0.0568484076433121
72.61245901639342,0.03257324840764331
73.68103825136609,0.04142929936305732
74.74961748633876,0.05807898089171974
75.81819672131144,0.08317452229299363
76.88677595628411,0.10195414012738854
77.95535519125679,0.09891974522292993
79.02393442622946,0.0507796178343949
80.09251366120213,0.03175286624203822
81.16109289617481,0.009444585987261146
82.22967213114754,0.005098089171974522
83.29825136612021,-0.007368152866242038
84.36683060109289,-0.01778343949044586
85.43540983606556,0.008542675159235668
86.50398907103823,0.00969171974522293
87.57256830601091,-0.04632356687898089
88.64114754098358,-0.019915923566878983
89.70972677595626,-0.009582165605095542
90.77830601092893,0.000012738853503184714
91.8468852459016,0.02043312101910828
92.91546448087428,0.008542675159235668
93.98404371584695,-0.03451464968152866
95.05262295081968,-0.032219108280254774
96.12120218579236,-0.00433375796178344
97.18978142076503,-0.013518471337579618
98.2583606557377,-0.014010191082802548
99.32693989071038,-0.03328407643312102
100.39551912568305,-0.03541656050955414
101.46409836065573,-0.01893248407643312
102.5326775956284,-0.006547770700636943
103.60125683060102,-0.014338853503184713
104.66983606557369,-0.02254012738853503
105.73841530054636,-0.001872611464968153
106.8069945355191,0.01633375796178344
107.87557377049177,-0.001546496815286624
108.94415300546444,-0.011796178343949046
110.01273224043712,-0.029839490445859873
111.08131147540979,-0.010321019108280254
112.14989071038246,-0.014010191082802548
113.21846994535514,-0.004825477707006369
114.28704918032781,0.015676433121019108
115.35562841530049,-0.0004789808917197452
116.42420765027316,-0.00499108280254777
117.49278688524583,-0.00900891719745223
118.56136612021851,0.010428025477707006
119.62994535519124,-0.0035949044585987257
120.69852459016391,-0.009500636942675158
121.76710382513659,-0.008761783439490444
122.83568306010926,0.002392356687898089
123.90426229508194,0.011248407643312102
124.97284153005461,0.014282802547770701
126.04142076502728,-0.004580891719745223
127.10999999999996,-0.013108280254777071
128.17857923497263,-0.00006878980891719745
129.2471584699453,0.016988535031847135
130.31573770491798,0.0011617834394904458
131.3843169398907,-0.025411464968152865
132.45289617486338,-0.021393630573248407
133.52147540983606,-0.010812738853503184
134.59005464480873,0.003294267515923567
135.6586338797814,-0.017373248407643312
136.72721311475408,-0.00744968152866242
137.79579234972675,-0.03361273885350318
138.86437158469943,-0.007696815286624204
139.9329508196721,0.01215031847133758
141.00153005464477,0.01067515923566879
142.07010928961745,0.008624203821656051
143.13868852459018,-0.005892993630573249
144.20726775956285,-0.02860891719745223
145.27584699453553,-0.008680254777070065
146.3444262295082,0.007803821656050956
147.41300546448088,-0.01114140127388535
148.48158469945355,-0.002119745222929936
149.55016393442622,-0.0031847133757961785
150.6187431693989,-0.006710828025477707
151.68732240437157,-0.16606369426751594
152.75590163934424,-0.06518726114649681
153.82448087431692,-0.04197707006369426
154.89306010928965,0.0007515923566878981
155.96163934426232,-0.012287898089171976
157.030218579235,-0.00744968152866242
158.09879781420767,0.041100636942675156
159.16737704918035,-0.0017095541401273885
160.23595628415302,0.017564331210191082
161.3045355191257,0.002392356687898089
162.37311475409837,-0.06018343949044586
163.44169398907104,-0.06945222929936305
164.51027322404371,-0.022705732484076434
165.5788524590164,-0.02467261146496815
166.64743169398906,-0.018522292993630573
167.7160109289618,-0.01819363057324841
168.78459016393447,-0.004415286624203822
169.85316939890714,-0.015816560509554142
170.92174863387976,-0.0005605095541401274
171.99032786885243,-0.016636942675159236
173.0589071038251,-0.015569426751592357
174.12748633879778,-0.04960509554140128
175.19606557377045,-0.008927388535031848
176.26464480874313,-0.00744968152866242
177.3332240437158,-0.011059872611464967
178.40180327868848,0.0055898089171974525
179.4703825136612,0.02158216560509554
180.53896174863388,0.03519745222929936
181.60754098360655,0.007722292993630573
182.67612021857923,-0.0009707006369426752
183.7446994535519,-0.028937579617834396
184.81327868852458,-0.05944713375796178
185.88185792349725,-0.00499108280254777
186.95043715846992,-0.006219108280254777
188.0190163934426,-0.05181910828025477
189.08759562841527,-0.03787770700636942
190.15617486338795,-0.011059872611464967
191.22475409836062,0.0025554140127388536
192.29333333333335,0.008461146496815288
193.36191256830602,-0.0006420382165605096
194.4304918032787,-0.022621656050955414
195.49907103825137,-0.014830573248407643
196.56765027322405,-0.01212484076433121
197.63622950819672,0.017564331210191082
198.7048087431694,0.04093757961783439
199.77338797814207,0.015103184713375796
200.84196721311474,0.003128662420382165
201.91054644808742,-0.007039490445859872
202.9791256830601,-0.012945222929936306
204.04770491803282,-0.020736305732484077
205.1162841530055,0.006654777070063694
206.18486338797817,0.004440764331210191
207.25344262295084,0.021992356687898087
208.32202185792352,0.012478980891719746
209.3906010928962,-0.004170700636942675
210.45918032786886,-0.008351592356687898
211.52775956284154,-0.006466242038216561
212.5963387978142,-0.08035923566878982
213.6649180327869,-0.07305987261146497
214.73349726775956,-0.03459617834394904
215.8020765027323,-0.012453503184713376
216.87065573770496,-0.012453503184713376
217.93923497267764,0.0004229299363057325
219.0078142076503,-0.00744968152866242
220.076393442623,0.003375796178343949
221.14497267759566,0.002718471337579618
222.21355191256833,-0.006547770700636943
223.282131147541,-0.009090445859872611
224.35071038251368,-0.009171974522292993
225.41928961748636,-0.009829299363057325
226.48786885245903,-0.015979617834394905
227.5564480874317,-0.021719745222929937
228.62502732240443,-0.03279235668789809
229.6936065573771,-0.044275159235668785
230.76218579234978,-0.024099363057324838
231.83076502732246,-0.00900891719745223
232.89934426229513,0.00747515923566879
233.9679234972678,-0.008270063694267516
235.03650273224048,-0.002774522292993631
236.10508196721315,-0.007039490445859872
237.17366120218577,-0.011551592356687897
238.24224043715844,-0.016226751592356686
239.31081967213112,0.0036203821656050957
240.37939890710385,-0.021146496815286624
241.44797814207652,-0.004086624203821655
242.5165573770492,-0.009090445859872611
243.58513661202187,0.00501656050955414
244.65371584699454,-0.004496815286624204
245.72229508196722,0.01723566878980892
246.7908743169399,-0.0028585987261146497
247.85945355191257,-0.010975796178343948
248.92803278688524,-0.0034318471337579618
249.9966120218579,-0.010731210191082802
251.0651912568306,-0.01417579617834395
252.13377049180326,-0.010484076433121018
253.202349726776,-0.003923566878980891
254.27092896174867,-0.004743949044585988
255.33950819672134,-0.041895541401273884
256.408087431694,-0.010649681528662419
257.4766666666667,-0.029594904458598727
258.54524590163936,-0.037385987261146496
259.61382513661204,-0.02467261146496815
260.6824043715847,-0.023933757961783438
261.7509836065574,-0.0020382165605095544
262.81956284153006,-0.015322292993630573
263.88814207650273,-0.013436942675159236
264.95672131147546,-0.010321019108280254
266.02530054644814,0.023633121019108277
267.0938797814208,0.015350318471337578
268.1624590163935,-0.006219108280254777
269.23103825136616,-0.019671337579617833
270.29961748633883,-0.012371974522292993
271.3681967213115,-0.000889171974522293
272.4367759562842,-0.003513375796178344
273.50535519125685,0.05004076433121019
274.5739344262295,0.015594904458598726
275.6425136612022,0.012642038216560509
276.71109289617493,0.02002292993630573
277.7796721311476,-0.017620382165605096
278.8482513661203,-0.020736305732484077
279.91683060109295,-0.011961783439490446
280.9854098360656,0.04577579617834395
282.0539890710383,0.034621656050955414
283.122568306011,0.010428025477707006
284.19114754098365,-0.0072050955414012735
285.2597267759563,-0.00039745222929936304
286.328306010929,0.0014904458598726114
287.3968852459017,0.00969171974522293
288.46546448087435,-0.0011363057324840764
289.534043715847,0.012889171974522294
290.6026229508197,-0.0035949044585987257
291.6712021857924,-0.02549299363057325
292.73978142076504,-0.12858343949044584
293.8083606557378,-0.022868789808917198
294.8769398907104,-0.013108280254777071
295.9455191256831,-0.022950318471337577
297.01409836065574,-0.049194904458598726
298.08267759562847,0.0016535031847133758
299.15125683060114,-0.02196687898089172
300.2198360655738,-0.02877452229299363
301.2884153005465,0.003375796178343949
302.35699453551916,-0.0011363057324840764
303.42557377049184,-0.03467770700636943
304.4941530054645,-0.02311592356687898
305.56273224043724,-0.014094267515923567
306.63131147540986,-0.012453503184713376
307.6998907103826,-0.030496815286624204
308.7684699453552,-0.021064968152866244
309.83704918032794,-0.023197452229299365
310.9056284153006,-0.020489171974522293
311.9742076502733,-0.005398726114649682
313.04278688524596,-0.020078980891719746
314.11136612021863,-0.021885350318471337
315.1799453551913,-0.013436942675159236
316.248524590164,-0.002529936305732484
317.3171038251367,0.0032127388535031845
318.38568306010933,-0.014585987261146497
319.45426229508206,-0.016061146496815285
320.5228415300547,0.004030573248407643
321.59142076502735,0.027487898089171976
322.66,0.003785987261146497
323.72857923497276,0.006163057324840764
324.7971584699454,0.0004229299363057325

